Non-convex approach to binary compressed sensing

We propose a new approach to the recovery of binary signals in compressed sensing, based on the local minimization of a non-convex cost functional. The desired signal is proved to be a local minimum of the functional under mild conditions on the sensing matrix and on the number of measurements. We develop a procedure to achieve the desired local minimum, and, finally, we propose numerical experiments that show the improvement obtained by the proposed approach with respect to the classical convex approach, i.e., Lasso.

==> figures/bp.dat <==
10 0.878634 3.29 4.066 2121.13 0.434 0
15 0.676524 2.14 5.28 1974.43 0.386 0.098
20 0.306397 0.75 3.798 1144.24 0.292 0.52
25 0.0608839 0.14 1.002 358.688 0.152 0.898
30 0.0128663 0.028 0.242 175.912 0.076 0.98
35 0.00117284 0.002 0.03 121.408 0.048 0.998
40 1.38733e-07 0 0 97.612 0.036 1



==> figures/bp_k.dat <==
11 0.870185 1.622 46.594 332.348 0.062 0.026
16 0.433459 0.868 14.536 690.056 0.146 0.404
21 0.0875109 0.158 2.368 457.796 0.118 0.872
26 0.0071908 0.012 0.218 189.144 0.042 0.99
31 2.47832e-07 0 0 138.384 0.04 1
36 1.69148e-07 0 0 111.88 0.038 1
41 1.1872e-07 0 0 91.316 0.048 1


==> figures/bp_quant.dat <==
10 0.9596 4.128 0.67 2121.13 0.456 0
15 0.7696 3.372 0.476 1974.43 0.388 0.098
20 0.3676 1.64 0.198 1144.24 0.29 0.52
25 0.0712 0.344 0.012 358.688 0.146 0.898
30 0.016 0.074 0.006 175.912 0.084 0.98
35 0.0016 0.008 0 121.408 0.056 0.998



==> figures/bp_quant_k.dat <==
11 1.0104 3.562 1.49 332.348 0.078 0.028
16 0.5104 1.886 0.666 690.056 0.146 0.408
21 0.1016 0.42 0.088 457.796 0.116 0.872
26 0.0084 0.036 0.006 189.144 0.038 0.99
31 0 0 0 138.384 0.038 1
36 0 0 0 111.88 0.036 1
41 0 0 0 91.316 0.036 1


==> figures/lasso.dat <==
10 0.84799 2.97 5.088 710.876 0.198 0
15 0.669659 1.876 6.568 701.512 0.242 0.026
20 0.34309 0.65 5.564 857.176 0.34 0.264
25 0.0863616 0.128 2.224 810.952 0.43 0.618
30 0.0166072 0.026 0.57 488.08 0.284 0.858
35 0.00151218 0.002 0.092 321.56 0.144 0.952
40 0.0015368 0 0.03 220.172 0.098 0.986


==> figures/lasso_k.dat <==
11 0.751631 0.414 35.472 142.56 0.09 0.006
16 0.449665 0.286 18.722 609.224 0.186 0.092
21 0.13243 0.056 7.278 856.68 0.304 0.422
26 0.0121262 0.006 1.576 615.436 0.176 0.802
31 0.000121497 0 0.224 389.996 0.124 0.954
36 1.89898e-05 0 0.018 272.456 0.102 0.996
41 1.17166e-05 0 0.002 212.452 0.102 0.998


==> figures/lasso_quant.dat <==
10 0.9424 4.198 0.514 710.876 0.208 0
15 0.7788 3.54 0.354 701.512 0.236 0.05
20 0.4224 1.97 0.142 857.176 0.338 0.408
25 0.1068 0.516 0.018 810.952 0.436 0.84
30 0.0196 0.096 0.002 488.08 0.286 0.972
35 0.0016 0.008 0 321.56 0.146 0.998
40 0.002 0.01 0 220.172 0.098 0.998


==> figures/lasso_quant_k.dat <==
11 0.9 4.396 0.104 142.56 0.102 0.018
16 0.552 2.582 0.178 609.224 0.196 0.284
21 0.1572 0.742 0.044 856.68 0.31 0.766
26 0.0136 0.064 0.004 615.436 0.176 0.982
31 0 0 0 389.996 0.118 1
36 0 0 0 272.456 0.104 1
41 0 0 0 212.452 0.094 1

